Scale Fragilities in Localized Consensus Dynamics

We consider distributed consensus in networks where the agents have integrator dynamics of order two or higher ($n\ge 2$). We assume all feedback to be localized in the sense that each agent has a bounded number of neighbors and consider a scaling of the network through the addition of agents in a modular manner, i.e., without re-tuning controller gains upon addition. We show that standard consensus algorithms, which rely on relative state feedback, are subject to what we term scale fragilities, meaning that stability is lost as the network scales. For high-order agents ($n\ge 3$), we prove that no consensus algorithm with fixed gains can achieve consensus in networks of any size. That is, while a given algorithm may allow a small network to converge, it causes instability if the network grows beyond a certain finite size. This holds in families of network graphs whose algebraic connectivity, that is, the smallest non-zero Laplacian eigenvalue, is decreasing towards zero in network size (e.g. all planar graphs). For second-order consensus ($n = 2$) we prove that the same scale fragility applies to directed graphs that have a complex Laplacian eigenvalue approaching the origin (e.g. directed ring graphs). The proofs for both results rely on Routh-Hurwitz criteria for complex-valued polynomials and hold true for general directed network graphs. We survey classes of graphs subject to these scale fragilities, discuss their scaling constants, and finally prove that a sub-linear scaling of nodal neighborhoods can suffice to overcome the issue.

==> Journal paper Automatica_ArXiv copy/consensusdata.txt <==
2	3
4	7
6	12
8	17
10	23
12	30
14	37
16	45
18	53
20	62
22	71
24	80
26	90
28	100
30	111
32	121
34	133
36	144
38	156
40	168

==> Journal paper Automatica_ArXiv copy/consensusdata2.txt <==
2	9	4	3
4	20	8	4
6	34	13	7
8	49	18	10
10	66	25	14
12	85	32	18
14	106	39	22
16	127	47	27
18	150	56	32
20	175	65	37
22	200	74	42
24	227	84	48
26	255	94	54
28	283	105	60
30	313	116	66
32	344	127	73
34	376	139	80
36	408	151	87
38	442	163	94
40	476	176	101

==> consensusdata.txt <==
2	3
4	7
6	12
8	17
10	23
12	30
14	37
16	45
18	53
20	62
22	71
24	80
26	90
28	100
30	111
32	121
34	133
36	144
38	156
40	168

==> consensusdata2.txt <==
2	9	4	3
4	20	8	4
6	34	13	7
8	49	18	10
10	66	25	14
12	85	32	18
14	106	39	22
16	127	47	27
18	150	56	32
20	175	65	37
22	200	74	42
24	227	84	48
26	255	94	54
28	283	105	60
30	313	116	66
32	344	127	73
34	376	139	80
36	408	151	87
38	442	163	94
40	476	176	101

==> scaledata3.txt <==
1	1.88000000000000	0.695652173913044	0.399209486166008
2	5.31744299452284	1.96760147808431	1.12913493912793
3	9.76876655468847	3.61471472883940	2.07435333870897
4	15.0400000000000	5.56521739130435	3.19367588932806
5	21.0190389884980	7.77762774782536	4.46329774164978
6	27.6302442985943	10.2239571872689	5.86715724951228
7	34.8180872536100	12.8836585582276	7.39346314989196
8	42.5395439561827	15.7408118246744	9.03307951302341
9	50.7600000000000	18.7826086956522	10.7786561264822
10	59.4508200111655	21.9984532881279	12.6241123983006
11	68.5878006645497	25.3793897001109	14.5643088619955
12	78.1501324375077	28.9177178307152	16.5948267096718
13	88.1196731723399	32.6067245781091	18.7118135363013
14	98.4804224198901	36.4404893320593	20.9118717189658
15	109.218130363049	40.4137392647730	23.1919753735345
16	120.320000000000	44.5217391304348	25.5494071146245
17	131.774455794740	48.7602056594784	27.9817089295870
18	143.570960852117	53.1252399082763	30.4866433564540
19	155.699870263273	57.6132729928854	33.0621623425081
20	168.152311907984	62.2210219826028	35.7063819331982
21	180.920088436857	66.9454536306592	38.4175614585033
22	193.995595826297	71.7837542372977	41.1940862384493
23	207.371755068042	76.7333043730035	44.0344530776895
24	221.041954388754	81.7916574981513	46.9372579960982
25	235	86.9565217391304	49.9011857707510
26	249.240073824415	92.2257442458521	52.9250009592674
27	263.756696976589	97.5972976786637	56.0075401451422
28	278.544698028880	103.069268465821	59.1477051991357
29	293.599185284973	108.639846543931	62.3444573916876
30	308.915522432914	114.307316348904	65.5968122229507
31	324.489307065734	120.070048867987	68.9038348617423
32	340.316351649462	125.926494597396	72.2646361041873
33	356.392666591219	131.875177277047	75.6783687783053
34	372.714445118512	137.914688295471	79.1442245331967
35	389.278049727955	144.043681675469	82.6614309614907
36	406.080000000000	150.260869565217	86.2292490118577
37	423.116961607544	156.565018171154	89.8469706550373
38	440.385736372104	162.954944078484	93.5139167723120
39	457.883253242571	169.429510913070	97.2294352398865
40	475.606560089324	175.987626305023	100.992899186405
